The stellar association around Gamma Velorum and its relationship with Vela OB2

We present the results of a photometric BVI survey of 0.9 square degrees around the Wolf-Rayet binary gamma^2 Vel and its early-type companion gamma^1 Vel. Several hundred PMS stars are identified and the youth of a subset of these is confirmed by the presence of lithium, H-alpha emission and X-ray activity. We show that the PMS stars are kinematically coherent and spatially concentrated around gamma Vel. The PMS stars have similar proper motions to gamma Vel, to main-sequence stars around gammaVel and to early-type stars of the wider Vela OB2 association of which gamma^2 Vel is the brightest member. The ratio of main-sequence stars to low-mass (0.1-0.6 Msun) PMS stars is consistent with a Kroupa mass function. Main-sequence fitting to stars around gamma Vel gives a distance modulus of 7.76+/-0.07 mag, consistent with a similarly-determined distance for Vela OB2 and with interferometric distances to gamma^2 Vel. High-mass stellar models indicate an age of 3-4 Myr for gamma^2 Vel, but the low-mass PMS stars have ages of ~10 Myr according to low-mass evolutionary models and 5-10 Myr by empirically placing them in an age sequence with other clusters based on colour-magnitude diagrams and lithium depletion. We conclude that the low-mass PMS stars form a genuine association with gamma Vel and that this is a subcluster within the larger Vela OB2 association. We speculate that gamma^2 Vel formed after the low-mass stars, expelling gas, terminating star formation and unbinding the association. The velocity dispersion of the PMS stars is too low for this star forming event to have produced all the stars in Vela OB2. Instead, star formation must have started at several sites within a molecular cloud, either sequentially or, simultaneously after some triggering event [abridged].

==> reply.txt <==
Here is our response to the referee's detailed and much-appreciated
comments. The changes we have made are highlighted in boldface in the
revised manuscript.

I have only minor suggestions to the authors, which I list below.

-Sect. 2.1: what is the total number of unflagged stars with
 photometric uncertainties below 0.1 dex?  Although this number could
 be retrieved from Table 2, I would suggest to provide it in the text
 at the end Sect. 2.1, since it is relevant for the discussion on
 photometric membership in Sect. 3.3

38345 and 40185 for the V,B-V and V,V-I diagrams respectively.  
This information is now provided in the caption to Figure 1.

-Sect. 2.2: how many candidate members were observed with Hydra?  120
 as mentioned in the first paragraph, or 62+58-(targets included in
 both configurations), as mentioned in the second paragraph?

112. This detail is added to section 2.2

-Table 3: V-I colors (and, possibly, V magnitudes) should be listed
also in this table, to help the reader to identify the stars in the
different figures, without being obliged to cross-check with Table 2;
when available, also proper motions should be listed

V, V-I (and B-V) are already part of Table 3, but not included in the
printed sample (to save space). This is already stated in the
caption. We have added NOMAD proper motions to the table, which 
also deals with the point about Table 5 (below). We have also added
log(Lx/Lbol) where available as that also could be useful to the reader.

-Sect. 3.1, Fig. 2: in point (ii) five Li-rich objects with discrepant
RV are discussed, while in Fig. 2 only the spectra of two of them are
shown (the two SB2 systems).  I suggest that the spectra of the
remaining three objects are also shown to give the reader the
possibility to independently judge the presence/strength of the Li
line. I also note that (to my eye) the evidence for an SB2 nature of
star 12-123 is not strong

The extra three spectra are now included in Fig.2. The presence of Li
is not ambiguous. We agree with the point about 12-123, which is
classed as "SB2?" - i.e. not certain.

-Sect. 3: in the current version of the paper the information retrieved
from optical spectroscopy is spread throughout the text or shown in the
figures; a paragraph (or even a small table, if possible) summarizing
that information might be useful. This should include number of stars
with optical spectroscopy, number of confirmed and uncertain members,
number of confirmed members without detected X-ray emission (looking at
Fig. 6 it seems that there are at least a couple), number of late-type
(V-I > 1.6) spectroscopically confirmed members without Ha
chromospheric emission (1 object from Fig. 16). Also, a brief
discussion on the possible reasons for the lack of X-ray/Halpha
emission for those few objects should be provided

The spectroscopy information is all collected together in Table 3. We
have added a sentence at the end of section 3.1 just to reinforce the
numbers of members/non-members etc.

The second point uncovered a difficulty. The original spectroscopic
sample was based on the analysis/catalogue of Pozzo et al. (2000). For
this paper we reanalysed this data using more up-to-date methods and
software. As a result, 7 of the 84 targets have "flagged" photometry in
the new catalogue (which was shown in Table 3, but was not commented
upon). 5 of these are spectroscopic members and 2 non-members.  It is
most probable that the photometry for these objects is reasonable,
because they were not flagged in the original Pozzo catalogue and we
have just used slightly more conservative flagging procedures. That the
5 members sit in the PMS indicates there cannot be anything too wrong.
Because we only correlated the X-ray sources with a "clean" catalogue
for Figs.5/6 and Table 4a, then these objects could not appear as X-ray
sources in Fig.6 and hence the empty squares.

We have chosen to proceed as follows. (1) We have flagged the issue
in the final paragraph of 2.2, noting that the inclusion or not of
these stars would not change any of the conclusions of the paper. (2)
We have correlated these flagged stars with the X-ray catalogue finding
that 5/5 members and 0/2 non-members are X-ray sources. The X-ray
active objects are appended to Table 4a. (3) We have added Log
(Lx/Lbol) as another column to Table 2 and added the relevant points to
Figs 5 and 6. (4) We have commented on the remaining 5 spectroscopic
members that are apparently not X-ray sources in section 3.2.  Three of
these are *outside* the XMM FOV. This was perhaps not apparent in the
original manuscript and we have changed the caption of Fig.6 to make
this clear. One of the remaining objects is probably missed as a result
of source confusion - a nearby X-ray source is positioned between it
and another spectroscopic member (i.e. two separate X-ray sources may
have been consolidated into one).  Looking at the XMM image it looks
like the final source falls in a detector gap in the longer observation
and is lost in the wings of a much brighter X-ray source in the shorter
observation. i.e. there is no evidence for a population of X-ray weak
members.

There is no strong evidence for H alpha absorption in any of the cool
(V-I>1.6) stars. The only object with absorption is less than
1-sigma significant and whilst there are possible causes of such a
phenomenon (e.g. absorption by large prominences c.f. AB Dor etc.), 
we prefer not to comment on this.


-Sect. 3.3: How many photometric members would be found if the
selection box was applied to the photometric catalogue within the
central 0.3 square degrees (the area surveyed by Pozzo et al. and
covered by optical spectroscopy)? How does this number compare with the
(rather low -32/84) fraction of spectroscopically confirmed members in
this region?

The answer is ~150, but it is not really relevant because the two
samples come from a completely different magnitude/colour range and
neither is the spectroscopic sample complete even in this limited
spatial area.  The reason the photometric sample is drawn from redder
stars is that there is clearly more contamination in the bluer
spectroscopic sample (mostly because of the encroachment of background
giants in the association PMS). This explains the relatively low
"success rate" in spectroscopically identifying members.


-Sect 4.1: Do the five stars with Li, but discrepant RV have available
proper motions? Also, proper motions for the three stars with uncertain
status could be listed in Table 5

Two Li-rich/discrepant RV stars have proper motions that are now
included in Table 3 and were already plotted in Figure 8. They are
consistent with association membership.  The proper motions for the
three "uncertain" members are also in Table 3 and are also consistent
with membership. We see no point in listing these proper motions 
in Table 5 now that they are included in Table 3.

-Sects. 4.2 and 4.3: although not mentioned, I imagine a solar
metallicity has been assumed here. Mayne & Naylor have shown that
metallicity has a not negligible effect on distance estimates, with
lower metallicities resulting in smaller distance moduli. Could the
discrepancy between the distance modulus for Vela OB2 derived in this
paper and the Hipparcos value be due to a different (higher) than solar
metallicity?

See below.

-Sect. 4.4 Again, metallicity might play a role here; in particular,
the age estimate based on the comparison with empirical isochrones
relies on the assumption that all the clusters have the same
metallicity

We have added two paragraphs at the end of the discussion which look at
what effect a change in metallicity might have. To summarise: the
relative ages of Gamma Vel and the low-mass PMS stay the same unless
(as the referee says) the cluster has a significantly supersolar
metallicity. However in that case, the distance to the main-sequence
stars around Gamma Vel no longer agrees with the interferometric
distances to Gamma Vel. Given the spatial and kinematic coherence we
have established we do not think that this possibility is likely.


-Sect. 4.4.3, Fig. 15b: Li EWs of NGC2362 and 25 Ori stars from Dahm et
al. (2005) and Briceno et al. (2007) are based on spectra with a much
lower resolution than that of the spectra presented here.  This might
affect measured EWs. Can the authors comment on this point?

Agreed. The 25 Ori data has significantly poorer resolution and we have
drawn attention to this in section 4.4.3.

-Sect. 4.6: the spectrum of star 16-40 shows a rather broad Ha
profile. Did the authors measure the width at 10% of the peak? More in
general, do any of the stars with Ha EW below the White & Basri
empirical locus have broad (> ~200 km/sec) Ha 10% width?  Sacco et
al. indeed found a few stars with large 10% width, but small EW. A
comment on this point could be included in the paper.

No stars other than 16-40 show a wide H alpha line. We have added a
comment to this effect in the 4th paragraph of section 4.6.


==> table3.dat <==
# Night ID1 ID2  RA        Dec       V      V_err  V_flg BV    BV_err BV_flg VI    VI_err VI_flg SN  W(Ha)  W(Ha)_err W(Li) W(Li)_err RV   PMRa   PMRA_err PMDec  PMDec_err Comment loglxlbol  Membership
  1     16  40   121.9811  -47.12944 13.62  0.0060 OO    1.113 0.0060 OO     1.281 0.0070 OO     22  4.99   0.29      0.49  0.07      18   -5.7   5.6      13.4   5.6                    1         
  1     7   35   122.1599  -47.47185 13.825 0.0090 OO    1.154 0.011  OO     1.316 0.013  OO     14  -0.4   0.31      0.31  0.08      21   0.6    5.6      12.4   5.6            -2.91   1         
  1     6   216  122.18622 -47.11642 16.697 0.01   OO    1.504 0.015  OO     2.433 0.013  OO     5   4.3    2.2       0.43  0.15      14                                                 1         
  1     9   131  122.2132  -47.26876 15.041 0.0040 OO    1.346 0.0060 OO     1.719 0.0060 OO     6   0.52   0.56      0.5   0.13      20   -5.2   5.6      2.4    5.6            -3.45   1         
  2     12  123  122.22501 -47.28988 15.306 0.0060 OO    1.417 0.0090 OO     1.877 0.0090 OO     6   0.21   0.26      0.46  0.13      30   -11.1  5.7      4.9    5.6       SB2? -3.82   1         
  1     2   52   122.25297 -47.26268 10.625 0.0050 OO    0.483 0.0060 OO     0.556 0.0070 OO     95  -3.81  0.1       0.13  0.03      17   -7.8   3.8      11.5   1.4            -5.04   1         
  2     4   34   122.29025 -47.41459 15.015 0.0080 OO    1.44  0.01   OO     2.223 0.012  OO     9   1.47   0.54      0.49  0.1            -6.6   5.6      7.5    5.6       SB2  -3.26   1         
  2     3   177  122.29317 -47.34027 15.621 0.019  OO    1.466 0.02   OO     2.259 0.021  OO     5   5.0    1.7       0.61  0.14      13                                         -3.03   1         
  1     4   90   122.29593 -47.55014 12.7   0.0070 OO    1.06  0.0090 OO     1.18  0.012  OO     29  -0.35  0.15      0.4   0.06      19                                         -3.38   1         
  1     9   379  122.30801 -47.26384 16.928 0.0070 OO    1.464 0.01   OO     2.66  0.0090 OO     5   5.2    2.2       0.31  0.14      16                                         -3.17   1         
  2     9   379  122.30801 -47.26384 16.928 0.0070 OO    1.464 0.01   OO     2.66  0.0090 OO     4   4.2    4.3       0.36  0.0       16                                                 1         
  1     11  7    122.35945 -47.51671 12.548 0.0090 OO    0.9   0.011  OO     1.022 0.011  OO     40  -0.36  0.14      0.39  0.05      20   -1.6   2.5      6.8    2.4            -3.15   1         
  2     4   138  122.38061 -47.38679 15.326 0.024  II    1.386 0.036  II     1.818 0.034  IO     6   -1.4   1.5       0.47  0.13      16                                         -3.47   1         
  1     2   93   122.39956 -47.31458 12.794 0.011  IO    1.033 0.015  IO     1.199 0.014  OO     32  -0.36  0.15      0.38  0.06      19                                         -2.71   1         
  1     2   71   122.40338 -47.28444 14.719 0.0090 OO    1.32  0.012  OO     1.762 0.012  OO     8   0.36   0.45      0.69  0.11      18   -4.1   5.6      13.6   5.6            -3.24   1         
  2     2   71   122.40338 -47.28444 14.719 0.0090 OO    1.32  0.012  OO     1.762 0.012  OO     7   0.01   0.65      0.62  0.12      13                                                 1         
  1     4   41   122.41335 -47.36076 12.139 0.022  II    0.807 0.027  II     0.887 0.031  IO     50  -1.11  0.11      0.33  0.04      17                                                 1         
  1     1   56   122.42586 -47.33131 12.395 0.016  IO    0.919 0.021  IO     1.147 0.02   OO     40  0.86   0.11      0.43  0.1       19                                    RR   -3.14   1         
  2     1   118  122.43657 -47.3456  14.093 0.018  OO    1.267 0.024  OO     1.685 0.021  OO     13  0.68   0.35      0.44  0.09                                                 -3.17   1         
  1     9   452  122.44395 -47.18451 17.441 0.0090 OO    1.483 0.014  OO     2.663 0.011  OO     4   6.4    3.7       1.15  0.16      15                                         -3.21   1         
  1     9   119  122.45631 -47.2022  15.32  0.0060 OO    1.363 0.0080 OO     1.829 0.0080 OO     6   2.27   0.92      0.69  0.13      16   -8.9   5.6      6.5    5.6            -3.23   1         
  1     10  37   122.45755 -47.33691 13.566 0.011  IO    1.088 0.015  IO     1.235 0.016  OO     28  -0.07  0.16      0.48  0.06      15                                         -3.40   1         
  1     4   3    122.47593 -47.47556 11.025 0.0070 OO    0.574 0.0080 OO     0.663 0.014  OO     72  -2.37  0.1       0.15  0.04      18   -8.6   1.4      8.4    1.4            -4.58   1         
  1     4   25   122.4761  -47.36163 11.843 0.0060 OO    0.685 0.0080 OO     0.773 0.011  OO     53  -1.84  0.12      0.26  0.04      22   -4.6   1.4      9.2    1.4            -3.81   1         
  2     2   256  122.49107 -47.33569 15.087 0.0080 OO    1.363 0.014  OO     1.767 0.011  OO     5   0.0    1.0       0.7   0.14                                                 -3.52   1         
  2     1   106  122.49675 -47.27265 15.299 0.0050 OO    1.417 0.0080 OO     1.835 0.0080 OO     8   0.26   0.92      0.57  0.11      11                                         -3.15   1         
  2     1   27   122.49861 -47.43466 12.004 0.0040 OO    0.784 0.0050 OO     0.906 0.0060 OO     47  -1.19  0.15      0.2   0.1       20   -11.7  1.6      12.4   2.1       RR   -3.24   1         
  1     11  33   122.54332 -47.51304 13.779 0.0050 OO    1.134 0.0060 OO     1.301 0.0080 OO     15  -0.57  0.42      0.53  0.08      19   -4.7   5.6      9.9    5.6            -3.44   1         
  1     2   1516 122.56176 -47.14109 13.036 0.0040 OO    0.975 0.0050 OO     1.1   0.0060 OO     34  -0.45  0.16      0.4   0.05      17                                         -3.37   1         
  2     10  228  122.5782  -47.23513 16.437 0.0060 OO    1.486 0.0090 OO     2.349 0.0070 OO     3   3.8    1.5       0.52  0.18                                                 -3.19   1         
  1     10  73   122.62558 -47.4372  14.579 0.0050 OO    1.39  0.0070 OO     1.815 0.0090 OO     13  0.53   0.36      0.67  0.09      18   -4.6   5.6      6.5    5.6            -2.98   1         
  2     10  97   122.62809 -47.43942 15.139 0.0050 OO    1.421 0.0070 OO     1.984 0.0090 OO     7   0.19   0.71      0.63  0.12      17   -8.9   5.6      5.9    5.6                    1         
  1     10  3    122.66649 -47.24523 12.06  0.0040 OO    0.597 0.0040 OO     0.724 0.0060 OO     48  -2.6   0.14      0.17  0.05      16   -7.6   1.4      3.3    3.9            -4.00   1         
  2     8   24   122.79768 -47.46048 12.301 0.0040 OO    0.832 0.0060 OO     0.889 0.0060 OO     30  -0.71  0.18      0.32  0.06      16   -10.2  5.6      9.3    5.6                    1         
  1     7   16   122.00153 -47.44051 13.616 0.0040 OO    1.249 0.0050 OO     1.326 0.0060 OO     18  -1.8   0.25      0.15  0.0       34                                                 2         
  1     6   21   122.05279 -47.07236 13.62  0.0060 OO    1.078 0.0070 OO     1.182 0.0070 OO     20  -1.72  0.24      0.14  0.0            -0.9   5.6      4.3    5.6                    2         
  2     3   212  122.05757 -47.36783 14.656 0.0060 OO    1.824 0.0090 OO     1.954 0.0080 OO     10  -2.96  0.82      0.2   0.0      102   9.6    5.6      7.3    5.6                    2         
  1     18  37   122.07017 -47.06392 13.699 0.0060 OO    1.184 0.0070 OO     1.373 0.0070 OO     24  -1.87  0.27      0.13  0.0       -6   -12.6  5.6      18.5   5.6                    2         
  2     7   40   122.07219 -47.48222 14.207 0.0090 OO    1.208 0.012  OO     1.342 0.013  OO     9   -2.65  0.55      0.21  0.0       40   -3.8   5.6      3.3    5.6                    2         
  2     3   295  122.07233 -47.43598 12.662 0.0040 OO    0.735 0.0060 OO     0.839 0.0060 OO     23  -2.56  0.27      0.13  0.0       20   -2.2   2.7      8.5    2.5                    2         
  1     3   155  122.07636 -47.32659 13.824 0.0070 OO    1.2   0.0090 OO     1.272 0.0090 OO     22  -1.57  0.31      0.13  0.0       41   3.7    5.6      0.6    5.6                    2         
  2     6   102  122.1068  -47.22599 13.393 0.0070 OO    1.191 0.0080 OO     1.248 0.0090 OO     20  -1.63  0.29      0.14  0.0       42   0.3    5.6      7.5    5.6                    2         
  2     7   7    122.12321 -47.43004 11.832 0.0060 OO    1.021 0.0070 OO     1.032 0.0090 OO     36  -1.29  0.13      0.1   0.0       35   -5.0   3.1      10.2   3.2                    2         
  2     3   321  122.12493 -47.45234 13.752 0.0050 OO    1.038 0.0060 OO     1.195 0.0080 OO     10  -2.98  0.67      0.2   0.0                                                          2         
  1     7   44   122.16934 -47.48924 11.186 0.012  OO    0.381 0.015  OO     0.408 0.017  OO     70  -6.1   0.11      0.08  0.0        4   -2.0   1.4      3.4    1.8            -5.50   2         
  2     6   122  122.18273 -47.24926 14.128 0.0060 OO    1.706 0.0080 OO     1.855 0.0070 OO     14  -1.97  0.53      0.17  0.08      38                                                 2         
  1     7   61   122.19143 -47.51794 12.979 0.0090 OO    0.925 0.011  OO     0.984 0.012  OO     28  -1.73  0.17      0.12  0.0        1   2.2    5.6      -3.6   5.6                    2         
  1     6   97   122.19199 -47.20906 14.152 0.0090 OO    1.373 0.01   OO     1.437 0.011  OO     13  -1.81  0.38      0.17  0.0       60                                                 2         
  2     6   314  122.19567 -47.19747 15.876 0.017  FF    1.474 0.034  FF     2.34  0.022  FF     4   9.9    1.1       0.31  0.0                                                  -3.08   2         
  1     7   70   122.2071  -47.53649 14.4   0.0090 OO    1.184 0.012  OO     1.328 0.017  OO     10  -2.69  0.49      0.2   0.0       17   0.6    5.6      -0.2   5.6                    2         
  1     19  35   122.20712 -47.07458 12.006 0.0040 OO    1.112 0.0060 OO     1.19  0.0070 OO     52  -1.31  0.12      0.09  0.0       22                                                 2         
  1     12  19   122.23953 -47.33955 12.34  0.0060 OO    0.57  0.0090 OO     0.721 0.01   OO     42  -2.35  0.14      0.1   0.0       19                                                 2         
  2     12  19   122.23954 -47.33955 12.34  0.0060 OO    0.57  0.0090 OO     0.721 0.01   OO     40  -2.43  0.16      0.1   0.0       19                                                 2         
  1     7   36   122.25884 -47.47337 11.594 0.0080 OO    0.932 0.0090 OO     0.953 0.011  OO     68  -1.19  0.1       0.08  0.0       54   -14.6  1.8      54.1   1.4                    2         
  2     3   253  122.31639 -47.40308 15.174 0.0080 OO    1.523 0.013  OO     1.671 0.013  OO     8   -3.41  0.87      0.22  0.0       125  -1.6   5.6      8.0    5.6                    2         
  1     2   65   122.32598 -47.26625 12.363 0.0040 OO    0.611 0.0060 OO     0.728 0.0070 OO     30  -2.62  0.19      0.12  0.0       13   -5.4   2.9      6.2    2.7                    2         
  1     2   66   122.35483 -47.26998 13.751 0.0050 OO    0.882 0.0060 OO     1.095 0.0070 OO     20  -1.94  0.3       0.14  0.0       66                                                 2         
  2     2   66   122.35483 -47.26998 13.751 0.0050 OO    0.882 0.0060 OO     1.095 0.0070 OO     12  -2.61  0.54      0.18  0.0       55                                                 2         
  1     9   26   122.36768 -47.24094 13.187 0.0060 OO    0.912 0.0070 OO     0.963 0.011  OO     28  -1.48  0.19      0.12  0.0       61   -2.3   2.7      6.0    2.5       SB2?         2         
  2     9   26   122.36768 -47.24094 13.187 0.0060 OO    0.912 0.0070 OO     0.963 0.011  OO     18  -2.2   0.36      0.15  0.0       28                                    SB2?         2         
  1     9   27   122.40169 -47.24556 13.601 0.0050 OO    1.408 0.0060 OO     1.541 0.0070 OO     20  -1.61  0.22      0.14  0.0       52   -2.8   5.6      0.3    5.6                    2         
  2     9   27   122.40169 -47.24556 13.601 0.0050 OO    1.408 0.0060 OO     1.541 0.0070 OO     16  -1.52  0.33      0.16  0.0                                                          2         
  2     1   61   122.4094  -47.44369 14.058 0.0070 OO    1.549 0.0080 OO     1.693 0.0090 OO     14  -2.22  0.52      0.17  0.0       19   -3.8   5.6      5.9    5.6                    2         
  1     9   13   122.43804 -47.14686 11.642 0.0090 OO    0.734 0.011  OO     0.842 0.013  OO     64  -1.87  0.1       0.08  0.0       -2   -8.5   2.3      1.5    2.0                    2         
  1     10  59   122.46971 -47.24828 14.64  0.0040 OO    1.517 0.0060 OO     1.64  0.0060 OO     13  -2.56  0.59      0.17  0.0       80   -4.2   5.6      9.4    5.6                    2         
  1     8   92   122.47697 -47.60795 12.657 0.0030 OO    0.958 0.0040 OO     1.026 0.0050 OO     42  -1.54  0.14      0.1   0.0       9    -4.0   5.6      1.6    5.6                    2         
  2     1   102  122.47801 -47.43705 14.882 0.0040 OO    1.71  0.0060 OO     1.83  0.0060 OO     8   -3.06  0.92      0.22  0.0       92   -1.9   5.6      1.7    5.6                    2         
  1     4   52   122.48316 -47.45669 12.583 0.0050 OO    0.659 0.0060 OO     0.769 0.0070 OO     34  -2.74  0.15      0.11  0.0       63   0.1    2.6      -4.7   2.4                    2         
  2     4   52   122.48316 -47.45669 12.583 0.0050 OO    0.659 0.0060 OO     0.769 0.0070 OO     29  -2.28  0.15      0.12  0.0       62                                                 2         
  1     11  8    122.50509 -47.52276 12.046 0.0050 OO    1.048 0.0060 OO     1.17  0.0080 OO     44  -1.56  0.13      0.09  0.0       11   -16.3  2.6      2.3    2.4                    2         
  1     8   97   122.52534 -47.61736 10.83  0.0050 OO    0.494 0.0060 OO     0.606 0.013  OO     83  -4.12  0.1       0.07  0.0       25   -2.1   1.8      2.6    1.7                    2         
  2     4   23   122.54506 -47.39258 12.526 0.0050 OO    0.613 0.0070 OO     0.712 0.01   OO     19  -2.06  0.26      0.14  0.0       -14  10.3   1.8      -28.3  3.3                    2         
  1     4   49   122.54568 -47.45453 13.975 0.0060 OO    1.071 0.0080 OO     1.174 0.0090 OO     9   -3.71  0.49      0.21  0.0       71   -2.3   5.6      6.3    5.6                    2         
  1     5   198  122.57669 -47.16815 15.562 0.0060 VV    1.443 0.0090 VV     1.902 0.0080 VO     6   -2.25  0.87      0.26  0.0            -21.9  5.6      3.5    5.8                    2         
  2     1   72   122.58325 -47.31571 14.817 0.0060 OO    1.527 0.01   OO     1.653 0.0090 OO     10  -1.88  0.56      0.2   0.0       124  -3.6   5.6      2.4    5.6                    2         
  1     8   47   122.60022 -47.49857 13.971 0.0070 OO    1.078 0.0090 OO     1.241 0.01   OO     18  -2.07  0.26      0.15  0.0       32   -7.0   5.6      4.3    5.6                    2         
  1     5   48   122.61308 -47.12244 11.162 0.0060 OO    0.607 0.0070 OO     0.711 0.0080 OO     100 -2.97  0.1       0.06  0.0       -37                                                2         
  2     8   181  122.62101 -47.488   15.178 0.0080 OO    1.506 0.011  OO     2.079 0.011  OO     7   -1.1   0.59      0.24  0.0       26                                                 2         
  1     8   42   122.65912 -47.48871 13.461 0.0070 OO    1.077 0.0080 OO     1.163 0.0090 OO     17  -1.43  0.2       0.15  0.0       17                                                 2         
  1     1   14   122.67735 -47.35207 12.407 0.0070 OO    0.714 0.0080 OO     0.732 0.011  OO     40  -2.32  0.12      0.1   0.0       71   10.7   2.6      -15.5  2.5                    2         
  1     5   166  122.68226 -47.12368 15.42  0.0060 OO    1.51  0.0090 OO     1.692 0.0080 OO     5   -2.9   1.1       0.28  0.0            2.0    5.6      6.7    5.6                    2         
  1     8   28   122.68454 -47.46553 12.447 0.0060 OO    0.943 0.0080 OO     1.051 0.011  OO     40  0.37   0.12      0.1   0.0       4    -4.1   2.5      11.8   2.2            -3.16   2         
  1     5   7    122.69695 -47.07352 12.075 0.0040 OO    0.619 0.0050 OO     0.74  0.0060 OO     50  -2.26  0.12      0.09  0.0       36   -7.8   1.5      2.5    4.0                    2         
  1     8   19   122.70338 -47.45621 11.479 0.0090 OO    0.755 0.011  OO     0.776 0.013  OO     95  -1.72  0.1       0.06  0.0       12   -11.4  3.0      11.5   1.4            -4.65   2         
  1     23  56   122.71391 -47.24298 14.112 0.0030 OO    1.696 0.0040 OO     1.882 0.0040 OO     16  -1.84  0.27      0.16  0.0       113  -12.3  5.6      -15.6  5.6                    2         
  1     1   8    122.72203 -47.29982 10.502 0.0070 OO    0.3   0.01   OO     0.365 0.011  OO     90  -6.23  0.1       0.07  0.0       35   -0.5   1.4      6.6    3.2       E            2         
  1     5   58   122.76445 -47.20019 11.688 0.0050 OO    0.989 0.0050 OO     1.096 0.0080 OO     35  -1.2   0.11      0.11  0.0       28   -3.2   1.4      -1.1   1.4                    2         
  2     5   15   122.80956 -47.09162 12.436 0.0040 OO    1.046 0.0060 OO     1.157 0.011  OO     25  -1.62  0.22      0.13  0.0       -5   5.7    2.6      5.6    2.4                    2         
  1     7   30   122.05192 -47.50274 10.859 0.012  OO    0.41  0.015  OO     0.46  0.017  OO     90  -6.2   0.1       0.07  0.0            -9.7   1.4      7.9    1.9       E            3         
  1     7   53   122.15446 -47.46031 10.812 0.012  OO    0.269 0.015  OO     0.243 0.017  OO     77  -9.67  0.11      0.07  0.0            -2.8   1.4      12.7   2.1       E            3         
  1     24  8    122.74226 -47.48712 9.909  0.0090 OO    0.179 0.011  OO     0.111 0.012  OO     120 -12.01 0.09      0.06  0.0            -3.9   1.7      11.1   1.3       E            3         


==> table4a.dat <==
# iauname   Obs  ML pn   pn_err m1   m1_err m2   m2_err  Separation    ID1  ID2   RA Dec          V     V-I   flux      bc    log(lxlbol)
 2XMMp J080815.0-471537 2 4.7e+02 0.00e+00 0.0e+00 2.00e-03 2.6e-04 2.50e-03 2.2e-04 0.9  6   389    122.06241    -47.26055  15.947   2.117 4.10e-14   -1.541  -3.06
 2XMMp J080817.8-472246 2 1.2e+01 1.56e-04 1.8e-04 3.59e-04 9.4e-05 0.00e+00 0.0e+00 1.6  3  1670    122.07418    -47.37936  18.599   3.183 3.79e-15   -2.897  -3.57
 2XMMp J080820.3-472026 2 2.9e+01 9.86e-04 4.8e-04 2.51e-04 7.9e-05 2.69e-04 8.1e-05 2.2  3   576    122.08422    -47.34054  17.701   2.963 5.39e-15   -2.584  -3.65
 2XMMp J080825.8-471639 1 1.7e+02 2.64e-03 3.7e-04 9.02e-04 1.8e-04 1.06e-03 2.1e-04 1.5 12   213    122.10751    -47.27726  16.206   2.509 1.79e-14   -2.000  -3.50
 2XMMp J080827.2-471658 2 4.8e+02 1.74e-03 6.9e-04 1.01e-03 1.5e-04 1.20e-03 1.6e-04 2.6 12   214    122.11405    -47.28214  16.308   1.909 1.73e-14   -1.307  -3.19
 2XMMp J080828.2-472408 2 3.0e+01 6.22e-04 1.4e-04 1.32e-04 6.6e-05 2.43e-04 7.6e-05 1.2  3  1802    122.11723    -47.40198  19.303   3.163 3.68e-15   -2.868  -3.29
 2XMMp J080828.3-471603 2 1.2e+01 0.00e+00 0.0e+00 0.00e+00 5.0e-05 8.30e-05 1.4e-04 2.1 12    75    122.11859    -47.26721  14.460   1.409 1.51e-15   -0.756  -4.77
 2XMMp J080828.7-471537 2 5.9e+01 0.00e+00 0.0e+00 7.41e-04 1.6e-04 9.20e-04 1.8e-04 1.8  3   405    122.11931    -47.26094  18.223   2.902 1.51e-14   -2.501  -2.96
 2XMMp J080831.2-472532 2 5.2e+01 5.83e-04 1.3e-04 3.51e-04 9.0e-05 2.32e-04 7.5e-05 1.5  3  3965    122.13025    -47.42597  20.602   3.773 4.86e-15   -3.826  -3.03
 2XMMp J080838.3-472818 2 9.6e+03 3.03e-02 7.9e-04 9.82e-03 3.8e-04 8.59e-03 3.4e-04 0.5  7    35    122.15990    -47.47185  13.825   1.316 1.80e-13   -0.657  -2.91
 2XMMp J080838.7-471120 2 2.1e+01 8.05e-04 2.1e-04 2.63e-04 8.1e-05 0.00e+00 0.0e+00 3.9  6  1910    122.16028    -47.18973  18.814   3.284 5.14e-15   -3.047  -3.41
 2XMMp J080840.1-472947 1 1.9e+01 1.66e-04 2.8e-04 6.74e-04 1.7e-04 3.48e-04 1.4e-04 1.4  7   600    122.16680    -47.49656  18.136   2.868 6.58e-15   -2.456  -3.34
 2XMMp J080840.2-472726 2 1.3e+02 1.45e-03 2.0e-04 5.27e-04 1.0e-04 3.46e-04 8.2e-05 0.4  3   326    122.16789    -47.45735  12.232   0.694 8.59e-15   -0.106  -4.65
 2XMMp J080840.5-472921 2 9.7e+00 2.68e-04 1.3e-04 0.00e+00 7.7e-05 2.15e-04 8.1e-05 1.3  7    44    122.16934    -47.48924  11.186   0.408 2.87e-15    0.001  -5.50
 2XMMp J080843.8-471537 2 6.3e+01 7.48e-04 1.3e-04 3.26e-04 7.1e-05 1.77e-04 6.5e-05 2.2 12  1440    122.18359    -47.26017  19.223   3.042 4.75e-15   -2.694  -3.14
 2XMMp J080846.4-472550 2 1.9e+01 3.96e-04 1.0e-04 5.39e-05 7.0e-05 2.16e-04 6.2e-05 3.9  7  1078    122.19497    -47.43124  19.904   3.032 2.53e-15   -2.680  -3.14
 2XMMp J080847.3-471930 2 6.7e+02 2.68e-03 1.9e-04 7.33e-04 9.5e-05 7.09e-04 9.5e-05 0.2 12   576    122.19748    -47.32505  17.503   2.650 1.48e-14   -2.174  -3.13
 2XMMp J080848.5-472819 2 3.2e+01 4.63e-04 1.2e-04 9.51e-05 6.3e-05 2.17e-04 6.5e-05 0.5  7   529    122.20224    -47.47199  18.544   3.109 2.94e-15   -2.789  -3.66
 2XMMp J080849.3-471334 2 3.5e+02 1.90e-03 1.8e-04 7.74e-04 1.1e-04 5.63e-04 9.6e-05 0.6  6  2132    122.20592    -47.22611  19.435   3.221 1.24e-14   -2.953  -2.74
 2XMMp J080851.0-471608 2 1.6e+03 4.34e-03 2.4e-04 1.22e-03 1.2e-04 1.29e-03 1.3e-04 0.8  9   131    122.21320    -47.26876  15.041   1.719 2.51e-14   -1.095  -3.45
 2XMMp J080852.1-472257 2 2.4e+03 6.68e-03 2.7e-04 2.81e-03 3.1e-04 1.78e-03 1.6e-04 1.0 12   105    122.21725    -47.38274  15.027   1.682 4.31e-14   -1.054  -3.21
 2XMMp J080852.2-471357 2 2.0e+02 1.88e-03 1.8e-04 4.71e-04 8.8e-05 4.47e-04 9.0e-05 2.3  9   971    122.21797    -47.23322  18.305   2.944 9.85e-15   -2.558  -3.14
 2XMMp J080853.2-471239 2 9.1e+00 3.64e-04 1.1e-04 0.00e+00 3.3e-05 1.21e-04 6.4e-05 1.2  6  2028    122.22165    -47.21068  18.797   2.696 2.34e-15   -2.232  -3.44
 2XMMp J080853.9-471508 2 2.5e+03 6.25e-03 2.8e-04 1.98e-03 1.5e-04 2.02e-03 1.6e-04 0.6  3    35    122.22461    -47.25209  15.730   2.030 3.85e-14   -1.443  -3.13
 2XMMp J080853.9-471723 2 1.9e+02 0.00e+00 0.0e+00 4.90e-04 7.9e-05 6.15e-04 9.0e-05 0.2 12   123    122.22501    -47.28988  15.306   1.877 1.01e-14   -1.271  -3.82
 2XMMp J080855.6-471038 2 3.2e+01 6.36e-04 1.4e-04 3.68e-04 9.0e-05 1.60e-04 7.9e-05 0.6  6  4015    122.23196    -47.17733  20.714   3.576 4.65e-15   -3.505  -2.88
 2XMMp J080856.5-473034 2 1.1e+02 1.86e-03 4.1e-04 5.55e-04 1.1e-04 6.92e-04 1.1e-04 1.0  4   692    122.23588    -47.50971  17.981   3.156 1.18e-14   -2.857  -3.31
 2XMMp J080900.2-472628 2 4.9e+03 1.18e-02 3.9e-04 3.72e-03 2.0e-04 3.56e-03 1.9e-04 0.7 12    40    122.25093    -47.44144  13.453   0.944 7.10e-14   -0.294  -3.32
 2XMMp J080900.6-471547 2 6.4e+02 2.20e-03 1.7e-04 8.11e-04 9.9e-05 7.02e-04 9.1e-05 1.6  2    52    122.25297    -47.26268  10.625   0.556 1.42e-14   -0.036  -5.04
 2XMMp J080901.5-471706 2 1.4e+03 3.70e-03 2.0e-04 1.19e-03 1.1e-04 1.25e-03 1.1e-04 0.4 12   433    122.25653    -47.28524  17.172   2.532 2.32e-14   -2.028  -3.01
 2XMMp J080903.5-471342 2 1.7e+02 1.06e-03 1.3e-04 3.81e-04 7.5e-05 2.68e-04 6.9e-05 0.7  2  1276    122.26507    -47.22828  18.456   2.993 6.34e-15   -2.626  -3.30
 2XMMp J080904.1-472820 2 1.1e+02 8.11e-04 1.3e-04 2.87e-04 7.4e-05 2.39e-04 6.5e-05 0.8  4  1552    122.26752    -47.47231  18.378   2.954 5.03e-15   -2.572  -3.41
 2XMMp J080907.5-471842 2 3.2e+03 9.29e-03 2.9e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.2  2    91    122.28157    -47.31171  14.329   1.564 6.33e-14   -0.924  -3.27
 2XMMp J080908.0-472850 2 1.7e+01 3.57e-04 1.0e-04 1.05e-04 5.3e-05 1.11e-04 5.3e-05 0.7 11  1162    122.28352    -47.48095  18.822   2.973 2.12e-15   -2.598  -3.62
 2XMMp J080908.7-470744 2 1.5e+02 1.43e-03 2.1e-04 6.19e-04 1.4e-04 5.49e-04 1.2e-04 0.8  2   300    122.28645    -47.12893  17.956   2.942 1.03e-14   -2.555  -3.26
 2XMMp J080909.6-472452 2 4.4e+03 1.23e-02 3.6e-04 2.95e-03 3.3e-04 3.62e-03 4.3e-04 0.2  4    34    122.29025    -47.41459  15.015   2.223 6.78e-14   -1.663  -3.26
 2XMMp J080910.0-472633 2 5.8e+02 2.22e-03 1.8e-04 8.22e-04 1.0e-04 6.93e-04 9.1e-05 3.5  4   523    122.29076    -47.44181  17.729   2.702 1.42e-14   -2.239  -3.08
 2XMMp J080910.0-472633 2 5.8e+02 2.22e-03 1.8e-04 8.22e-04 1.0e-04 6.93e-04 9.1e-05 0.9  4   527    122.29175    -47.44282  17.653   3.182 1.42e-14   -2.895  -3.38
 2XMMp J080910.3-472025 2 4.0e+03 9.97e-03 2.9e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.3  3   177    122.29317    -47.34027  15.621   2.259 6.79e-14   -1.704  -3.03
 2XMMp J080911.0-473300 2 3.1e+03 0.00e+00 0.0e+00 8.79e-03 4.0e-04 7.97e-03 3.7e-04 0.1  4    90    122.29592    -47.55014  12.700   1.180 1.53e-13   -0.517  -3.38
 2XMMp J080911.2-471627 2 7.4e+00 2.40e-04 7.3e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.6  2  3529    122.29699    -47.27377  19.143   3.063 1.63e-15   -2.724  -3.65
 2XMMp J080912.3-471351 2 1.5e+02 1.26e-03 1.4e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.7  9  2301    122.30153    -47.23088  19.810   3.454 8.56e-15   -3.310  -2.90
 2XMMp J080913.4-472121 2 3.9e+01 2.11e-03 3.2e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.9  3  1552    122.30562    -47.35600  18.481   3.117 1.44e-14   -2.801  -3.00
 2XMMp J080913.8-471550 2 7.8e+02 3.37e-03 1.9e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.8  9   379    122.30801    -47.26384  16.928   2.660 2.29e-14   -2.186  -3.17
 2XMMp J080915.2-471426 2 3.2e+01 3.73e-04 8.2e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.0  2  1336    122.31390    -47.24064  18.411   3.224 2.54e-15   -2.957  -3.85
 2XMMp J080915.4-472609 2 3.0e+02 1.47e-03 1.4e-04 3.90e-04 7.3e-05 3.61e-04 6.7e-05 0.4  3   836    122.31429    -47.43624  17.651   2.824 7.88e-15   -2.397  -3.43
 2XMMp J080917.3-471556 2 2.6e+03 8.85e-03 3.0e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.3  3    58    122.32282    -47.26550  16.446   2.631 6.02e-14   -2.150  -2.93
 2XMMp J080918.3-471843 1 2.3e+02 2.89e-03 2.8e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.7  2   674    122.32690    -47.31167  16.589   2.625 1.97e-14   -2.142  -3.36
 2XMMp J080918.7-470853 2 3.2e+02 2.40e-03 2.3e-04 5.31e-04 1.3e-04 7.69e-04 1.3e-04 0.6  2    20    122.32812    -47.14817  12.496   0.655 1.33e-14   -0.084  -4.34
 2XMMp J080919.0-471356 2 1.6e+01 3.80e-04 8.7e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 4.1  9  1202    122.32974    -47.23247  18.877   3.206 2.59e-15   -2.931  -3.64
 2XMMp J080919.0-471356 1 1.7e+01 6.20e-04 1.7e-04 1.61e-04 7.2e-05 1.24e-04 8.3e-05 2.3  9  1202    122.32974    -47.23247  18.877   3.206 3.14e-15   -2.931  -3.56
 2XMMp J080919.8-472048 2 5.8e+02 3.12e-03 1.8e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.9  3   593    122.33245    -47.34676  16.336   2.197 2.13e-14   -1.633  -3.22
 2XMMp J080920.1-472205 2 2.5e+03 8.27e-03 2.7e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.4  3   214    122.33397    -47.36829  14.008   1.445 5.63e-14   -0.795  -3.40
 2XMMp J080921.5-470806 2 1.9e+02 1.80e-03 2.2e-04 2.46e-04 1.6e-04 8.91e-04 1.4e-04 1.6  2   311    122.33925    -47.13516  17.957   2.887 1.10e-14   -2.481  -3.20
 2XMMp J080922.4-471732 1 3.5e+01 1.30e-03 2.0e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.3  3  1188    122.34308    -47.29259  18.273   3.120 8.84e-15   -2.805  -3.30
 2XMMp J080924.5-471215 2 2.7e+01 3.33e-04 8.6e-05 2.29e-04 6.5e-05 4.16e-05 4.1e-05 0.8  2  1152    122.35258    -47.20432  19.530   3.249 2.39e-15   -2.995  -3.44
 2XMMp J080924.5-471655 2 1.0e+03 4.14e-03 2.1e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.2  3   451    122.35276    -47.28187  17.984   2.965 2.82e-14   -2.587  -2.82
 2XMMp J080926.2-473059 2 1.7e+04 4.11e-02 8.3e-04 1.27e-02 4.2e-04 1.37e-02 4.1e-04 0.2 11     7    122.35945    -47.51671  12.548   1.022 2.53e-13   -0.364  -3.15
 2XMMp J080927.0-472427 2 3.4e+01 4.66e-04 9.0e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.5  4   429    122.36281    -47.40771  17.915   2.727 3.17e-15   -2.271  -3.67
 2XMMp J080927.5-472305 2 3.3e+02 1.17e-02 4.3e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.3  3   697    122.36455    -47.38533  17.686   2.792 7.99e-14   -2.355  -2.40
 2XMMp J080930.3-473408 2 1.7e+02 0.00e+00 0.0e+00 9.40e-04 1.6e-04 1.17e-03 1.7e-04 0.6  4   869    122.37618    -47.56905  17.689   2.824 1.92e-14   -2.397  -3.03
 2XMMp J080931.5-472428 2 2.9e+02 1.83e-03 1.5e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.7  4   430    122.38140    -47.40802  17.474   2.543 1.25e-14   -2.041  -3.16
 2XMMp J080932.8-472654 2 1.2e+02 9.41e-04 1.3e-04 3.73e-04 7.1e-05 2.11e-04 5.6e-05 0.6 11   697    122.38690    -47.44833  17.826   2.755 5.68e-15   -2.307  -3.47
 2XMMp J080935.0-472514 1 7.8e+00 3.81e-04 1.5e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.9 11  1349    122.39606    -47.42057  18.919   3.299 2.59e-15   -3.070  -3.68
 2XMMp J080936.3-471744 2 7.4e+02 4.74e-03 2.3e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.4  2   226    122.40177    -47.29561  15.386   2.016 3.23e-14   -1.427  -3.34
 2XMMp J080936.7-471704 2 1.7e+03 8.52e-03 3.1e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.7  2    71    122.40338    -47.28444  14.719   1.762 5.80e-14   -1.143  -3.24
 2XMMp J080939.5-473110 2 1.0e+01 3.03e-04 1.0e-04 1.79e-04 7.5e-05 1.44e-04 6.3e-05 1.2 11  1201    122.41513    -47.51953  18.657   2.964 2.65e-15   -2.586  -3.58
 2XMMp J080940.4-472832 2 5.1e+02 2.65e-03 2.1e-04 8.31e-04 1.1e-04 7.56e-04 1.0e-04 0.6 11   400    122.41860    -47.47567  17.149   3.006 1.56e-14   -2.644  -3.44
 2XMMp J080940.9-472641 2 2.8e+03 8.41e-03 3.3e-04 2.51e-03 1.9e-04 2.41e-03 2.0e-04 0.2  1  1078    122.42069    -47.44474  17.888   2.872 4.89e-14   -2.461  -2.57
 2XMMp J080942.3-471205 2 1.3e+02 1.09e-03 1.5e-04 3.16e-04 7.2e-05 3.08e-04 7.7e-05 0.9  2  2782    122.42628    -47.20156  19.579   3.069 6.26e-15   -2.732  -2.90
 2XMMp J080943.0-472301 2 9.7e+02 4.15e-03 2.1e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.5  1   474    122.42945    -47.38394  16.471   2.654 2.83e-14   -2.179  -3.26
 2XMMp J080944.7-472043 2 6.0e+03 1.62e-02 4.1e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.2  1   118    122.43657    -47.34560  14.093   1.685 1.10e-13   -1.057  -3.17
 2XMMp J080945.3-472110 2 2.4e+02 8.96e-03 3.5e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.6 10   934    122.43901    -47.35281  18.136   3.170 6.10e-14   -2.878  -2.54
 2XMMp J080946.5-471104 2 3.0e+02 2.03e-03 2.5e-04 5.85e-04 1.0e-04 8.35e-04 1.2e-04 0.4  9   452    122.44395    -47.18451  17.441   2.663 1.32e-14   -2.190  -3.21
 2XMMp J080946.9-473139 2 3.9e+02 3.29e-03 2.7e-04 7.94e-04 1.4e-04 7.98e-04 1.3e-04 0.4 11   257    122.44548    -47.52748  16.592   2.359 1.71e-14   -1.821  -3.29
 2XMMp J080947.6-470837 2 9.7e+02 5.28e-03 3.4e-04 1.73e-03 1.8e-04 1.47e-03 1.7e-04 0.6  9   145    122.44859    -47.14363  15.935   2.289 3.14e-14   -1.739  -3.26
 2XMMp J080947.7-471702 2 4.5e+01 1.00e-03 1.3e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 2.1 10   848    122.44917    -47.28351  18.325   2.850 6.83e-15   -2.432  -3.24
 2XMMp J080948.4-471941 2 5.1e+02 9.02e-03 4.2e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.7  1   568    122.45215    -47.32828  16.902   2.765 6.14e-14   -2.320  -2.81
 2XMMp J080949.4-471208 2 1.8e+03 6.50e-03 3.1e-04 1.90e-03 1.6e-04 1.73e-03 1.6e-04 0.7  9   119    122.45631    -47.20220  15.320   1.829 3.68e-14   -1.217  -3.23
 2XMMp J080950.0-472617 2 8.2e+00 3.23e-04 8.9e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.9 10  2489    122.45764    -47.43847  19.720   3.252 2.20e-15   -2.999  -3.40
 2XMMp J080950.5-472312 2 1.1e+03 4.45e-03 2.2e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.2 10   445    122.46035    -47.38675  16.854   2.796 3.03e-14   -2.361  -3.15
 2XMMp J080950.6-471643 2 6.3e+00 1.85e-03 4.9e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.9 10   390    122.46129    -47.27869  17.122   2.518 1.26e-14   -2.011  -3.29
 2XMMp J080952.6-471711 2 2.2e+03 1.01e-02 3.8e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.4 10    61    122.46937    -47.28670  14.447   1.565 6.87e-14   -0.925  -3.19
 2XMMp J080953.6-471608 2 1.4e+02 6.09e-03 6.0e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.1  2   209    122.47377    -47.26902  15.965   2.417 4.15e-14   -1.890  -3.18
 2XMMp J080954.1-472831 2 1.4e+03 5.23e-03 3.0e-04 1.58e-03 1.5e-04 1.46e-03 1.4e-04 0.5  4     3    122.47593    -47.47556  11.025   0.663 3.03e-14   -0.088  -4.58
 2XMMp J080954.2-472141 2 4.2e+03 1.29e-02 3.5e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.8  4    25    122.47610    -47.36163  11.843   0.773 8.77e-14   -0.158  -3.81
 2XMMp J080955.5-471122 2 3.9e+01 6.75e-04 1.4e-04 2.25e-04 7.3e-05 2.23e-04 7.9e-05 0.7  9   929    122.48132    -47.18957  18.333   2.908 4.25e-15   -2.509  -3.47
 2XMMp J080956.1-471734 2 3.8e+01 5.63e-04 1.1e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.9  2  1602    122.48380    -47.29264  18.514   2.838 3.83e-15   -2.416  -3.41
 2XMMp J080956.3-471335 2 6.7e+01 7.64e-04 2.5e-04 3.41e-04 7.9e-05 4.00e-04 8.2e-05 1.1  9  1195    122.48487    -47.22642  18.778   3.023 6.23e-15   -2.667  -3.19
 2XMMp J080957.7-472008 2 5.9e+02 3.16e-03 1.9e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.4  2   256    122.49107    -47.33569  15.087   1.767 2.15e-14   -1.148  -3.52
 2XMMp J080957.9-472117 2 2.3e+01 7.09e-04 1.2e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.2  1  1998    122.49125    -47.35476  19.329   3.366 4.83e-15   -3.173  -3.29
 2XMMp J080958.2-471547 2 4.0e+03 1.10e-02 3.9e-04 2.12e-03 1.9e-04 3.64e-03 2.6e-04 1.1  1   152    122.49342    -47.26341  15.757   2.038 6.00e-14   -1.452  -2.93
 2XMMp J080958.9-471523 2 2.4e+03 1.58e-02 4.9e-04 4.85e-03 2.4e-04 4.23e-03 2.4e-04 0.8  1   189    122.49597    -47.25639  16.223   2.195 9.10e-14   -1.630  -2.64
 2XMMp J080959.0-471744 2 2.8e+02 4.27e-03 2.5e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.1  1     7    122.49629    -47.29585  10.303   0.515 2.91e-14   -0.022  -4.86
 2XMMp J080959.1-471621 2 7.0e+02 6.62e-03 3.2e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.0  1   106    122.49675    -47.27265  15.299   1.835 4.51e-14   -1.224  -3.15
 2XMMp J080959.6-472605 2 2.5e+04 5.05e-02 9.3e-04 1.60e-02 4.1e-04 1.64e-02 4.0e-04 0.4  1    27    122.49861    -47.43466  12.004   0.906 3.11e-13   -0.262  -3.24
 2XMMp J080959.7-471301 2 7.6e+01 9.40e-04 2.5e-04 3.63e-04 8.6e-05 4.89e-04 9.1e-05 2.2  2  1215    122.49861    -47.21681  19.089   3.179 7.30e-15   -2.891  -3.09
 2XMMp J081000.1-472340 2 3.1e+01 3.42e-04 8.2e-05 2.03e-04 7.7e-05 1.98e-04 1.3e-04 1.6  4  1110    122.50059    -47.39429  18.574   3.459 3.21e-15   -3.318  -3.82
 2XMMp J081000.4-471757 2 4.0e+02 2.82e-03 2.0e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.5  2   649    122.50222    -47.29947  16.723   2.465 1.92e-14   -1.947  -3.24
 2XMMp J081002.9-470930 2 5.7e+02 4.90e-03 3.8e-04 1.48e-03 1.7e-04 1.72e-03 1.9e-04 1.0  9    70    122.51223    -47.15836  14.876   1.482 3.06e-14   -0.835  -3.33
 2XMMp J081008.6-470912 2 4.1e+02 4.67e-03 4.5e-04 1.45e-03 1.8e-04 1.26e-03 1.7e-04 0.5  9   149    122.53579    -47.15329  15.702   2.181 2.70e-14   -1.614  -3.36
 2XMMp J081009.7-471116 2 3.9e+01 7.51e-04 1.6e-04 2.31e-04 7.9e-05 2.96e-04 8.4e-05 0.2  2  1069    122.54085    -47.18799  18.858   3.096 4.90e-15   -2.771  -3.31
 2XMMp J081010.3-473046 2 2.0e+03 8.97e-03 4.3e-04 2.86e-03 2.4e-04 2.88e-03 2.3e-04 0.6 11    33    122.54332    -47.51304  13.779   1.301 5.52e-14   -0.642  -3.44
 2XMMp J081013.6-471651 2 9.6e+01 1.22e-03 1.5e-04 3.47e-04 1.7e-04 5.87e-04 1.9e-04 1.7  1   917    122.55705    -47.28155  18.711   2.973 8.44e-15   -2.598  -3.06
 2XMMp J081013.7-472647 2 1.0e+02 1.12e-03 1.6e-04 3.43e-04 9.1e-05 3.61e-04 8.5e-05 1.7 10  2506    122.55780    -47.44621  19.755   3.112 6.82e-15   -2.794  -2.81
 2XMMp J081014.1-472156 2 5.0e+01 6.53e-04 1.2e-04 1.65e-04 5.8e-05 1.93e-04 6.0e-05 2.4  1  1283    122.55836    -47.36563  18.940   3.403 3.65e-15   -3.230  -3.59
 2XMMp J081014.8-470828 2 3.8e+03 1.83e-02 6.6e-04 5.71e-03 3.4e-04 4.91e-03 3.3e-04 0.7  2  1516    122.56176    -47.14109  13.036   1.100 1.06e-13   -0.438  -3.37
 2XMMp J081015.8-471121 1 3.8e+01 8.75e-04 2.7e-04 6.94e-04 1.8e-04 2.72e-04 1.2e-04 4.1  5  1593    122.56464    -47.18888  19.538   3.298 7.84e-15   -3.069  -2.95
 2XMMp J081018.7-471407 2 6.0e+02 3.70e-03 2.7e-04 1.42e-03 2.5e-04 1.20e-03 1.5e-04 0.7 10   228    122.57820    -47.23513  16.437   2.349 2.43e-14   -1.809  -3.19
 2XMMp J081020.7-472657 1 1.2e+01 6.57e-04 2.3e-04 2.37e-04 1.3e-04 0.00e+00 8.6e-05 4.5  8  1078    122.58716    -47.44816  19.211   3.285 4.39e-15   -3.049  -3.32
 2XMMp J081022.2-472715 2 1.2e+03 5.54e-03 3.3e-04 1.72e-03 1.9e-04 1.76e-03 1.8e-04 0.2  8    17    122.59281    -47.45436  14.705   1.614 3.37e-14   -0.979  -3.41
 2XMMp J081024.8-472650 2 1.3e+01 4.35e-04 1.4e-04 2.24e-04 9.0e-05 1.55e-04 7.6e-05 2.1  1   853    122.60348    -47.44676  18.189   2.858 3.28e-15   -2.442  -3.62
 2XMMp J081027.6-471725 2 4.0e+01 7.19e-04 1.4e-04 1.13e-04 6.2e-05 3.07e-04 1.1e-04 0.9 10  1105    122.61574    -47.29014  18.672   3.080 4.18e-15   -2.748  -3.44
 2XMMp J081028.2-472028 2 1.5e+01 2.77e-04 1.4e-04 1.22e-04 6.0e-05 2.52e-04 8.0e-05 1.7 10  2322    122.61745    -47.34090  19.909   3.379 2.89e-15   -3.193  -3.28
 2XMMp J081029.5-471918 2 2.5e+01 6.95e-04 1.9e-04 1.56e-04 6.5e-05 2.15e-04 7.7e-05 4.0 10  1804    122.62323    -47.32110  19.582   3.003 3.83e-15   -2.640  -3.07
 2XMMp J081030.2-472616 2 5.4e+03 2.00e-02 6.4e-04 6.38e-03 3.4e-04 7.03e-03 3.5e-04 3.1 10    73    122.62558    -47.43720  14.579   1.815 1.27e-13   -1.202  -2.98
 2XMMp J081036.8-472849 2 2.5e+03 1.56e-02 6.3e-04 4.67e-03 3.5e-04 5.23e-03 3.6e-04 0.7  8   176    122.65342    -47.48026  16.413   2.494 9.54e-14   -1.982  -2.68
 2XMMp J081036.8-472849 2 2.5e+03 1.56e-02 6.3e-04 4.67e-03 3.5e-04 5.23e-03 3.6e-04 5.6  8    37    122.65553    -47.48104  12.369   0.610 9.54e-14   -0.060  -3.53
 2XMMp J081039.2-471648 2 1.4e+02 1.43e-03 2.1e-04 7.75e-04 1.4e-04 7.00e-04 1.3e-04 0.7  1   698    122.66361    -47.27987  18.076   3.057 1.22e-14   -2.715  -3.20
 2XMMp J081039.4-471848 2 1.3e+02 1.20e-03 1.9e-04 5.55e-04 1.2e-04 5.41e-04 1.2e-04 2.4  1   734    122.66448    -47.31292  18.135   3.125 9.38e-15   -2.812  -3.33
 2XMMp J081039.9-471443 2 1.3e+03 7.89e-03 4.5e-04 2.36e-03 2.3e-04 2.15e-03 2.2e-04 0.8 10     3    122.66649    -47.24523  12.060   0.724 4.53e-14   -0.125  -4.00
 2XMMp J081040.0-472214 2 1.8e+02 1.81e-03 2.3e-04 5.19e-04 1.3e-04 5.79e-04 1.3e-04 2.4  1   788    122.66684    -47.37117  18.206   2.853 1.08e-14   -2.436  -3.09
 2XMMp J081044.2-472755 2 9.3e+03 4.68e-02 1.1e-03 1.33e-02 5.8e-04 0.00e+00 0.0e+00 0.3  8    28    122.68454    -47.46553  12.447   1.051 2.81e-13   -0.391  -3.16
 2XMMp J081044.5-472707 2 1.2e+02 7.63e-03 5.8e-04 1.49e-03 2.6e-04 5.42e-04 1.5e-04 2.1 10   476    122.68560    -47.45155  17.391   2.987 2.97e-14   -2.617  -3.05
 2XMMp J081048.7-472722 2 1.1e+02 2.62e-03 3.2e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.6  8    19    122.70337    -47.45621  11.479   0.776 1.79e-14   -0.160  -4.65
 2XMMp J081049.6-471333 2 1.7e+02 3.68e-03 3.5e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 4.3 22   527    122.70675    -47.22539  17.357   2.689 2.50e-14   -2.223  -2.98
 2XMMp J081053.6-472508 2 5.5e+02 6.66e-03 4.4e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.2 24   323    122.72354    -47.41913  16.509   2.661 4.54e-14   -2.188  -3.05
 2XMMp J081053.8-471959 2 1.6e+01 2.65e-04 1.5e-04 2.97e-04 1.2e-04 3.02e-04 1.2e-04 1.9 10    13    122.72426    -47.33276  10.688   0.456 4.23e-15   -0.007  -5.53
 2XMMp J081055.6-471310 1 1.8e+01 1.22e-03 3.6e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.9  5  1768    122.73144    -47.21911  19.750   3.150 8.28e-15   -2.849  -2.75
 2XMMp J081058.8-471853 2 1.2e+02 2.24e-03 2.8e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.8 10   408    122.74499    -47.31469  17.376   2.631 1.53e-14   -2.150  -3.16
 2XMMp J081103.2-471636 2 8.3e+02 9.69e-03 5.2e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.0 10   187    122.76367    -47.27659  15.896   2.359 6.60e-14   -1.821  -2.98

 2XMMp J080847.0-471150 2 2.2e+03 8.54e-03 3.8e-04 2.43e-03 1.8e-04 2.97e-03 2.3e-04 0.5  6   314    122.19567    -47.19747  15.876   2.340 5.21e-14   -1.799  -3.08
 2XMMp J080931.3-472311 2 5.3e+02 3.06e-03 1.9e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.1  4   138    122.38061    -47.38679  15.326   1.818 2.08e-14   -1.205  -3.47
 2XMMp J080935.8-471852 2 4.3e+03 9.61e-02 9.5e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.1  2    93    122.39956    -47.31458  12.794   1.199 6.54e-13   -0.536  -2.71
 2XMMp J080942.1-471952 2 2.6e+03 4.89e-02 1.9e-01 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.4  1    56    122.42586    -47.33131  12.395   1.147 3.33e-13   -0.484  -3.14
 2XMMp J080949.7-472012 2 1.2e+03 1.01e-02 5.0e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.0 10    37    122.45755    -47.33691  13.566   1.235 6.88e-14   -0.573  -3.40


==> table4b.dat <==
# iauname   Obs  ML pn   pn_err m1   m1_err m2   m2_err  Separation    ID1  ID2   RA Dec          V     V-I   flux      bc    log(lxlbol)
 2XMMp J080820.3-472026 2 2.9e+01 9.86e-04 4.8e-04 2.51e-04 7.9e-05 2.69e-04 8.1e-05 5.9  3   581    122.08327    -47.34174  18.205   1.434 5.39e-15   -0.783  -2.73
 2XMMp J080826.3-471716 2 4.9e+01 0.00e+00 0.0e+00 1.88e-03 1.8e-04 1.62e-03 1.8e-04 1.5  3    92    122.10995    -47.28747  13.541   0.702 3.18e-14   -0.111  -3.56
 2XMMp J080827.4-472249 2 2.0e+02 1.35e-03 1.7e-04 6.49e-04 1.0e-04 6.39e-04 1.2e-04 1.0  3   224    122.11430    -47.38063  15.460   1.148 1.09e-14   -0.485  -3.40
 2XMMp J080829.2-472433 2 1.7e+02 1.81e-03 2.0e-04 6.80e-04 1.2e-04 4.96e-04 1.0e-04 5.3  3  3809    122.12178    -47.40791  19.818   1.013 1.12e-14   -0.356  -1.60
 2XMMp J080829.2-472433 2 1.7e+02 1.81e-03 2.0e-04 6.80e-04 1.2e-04 4.96e-04 1.0e-04 5.9  3  1840    122.12394    -47.40864  19.527   0.835 1.12e-14   -0.204  -1.65
 2XMMp J080829.2-472433 2 1.7e+02 1.81e-03 2.0e-04 6.80e-04 1.2e-04 4.96e-04 1.0e-04 5.7 12  1653    122.12400    -47.40988  19.215   1.101 1.12e-14   -0.439  -1.87
 2XMMp J080830.7-472701 1 7.1e+00 5.81e-04 2.1e-04 2.14e-04 1.0e-04 6.41e-05 8.1e-05 3.4  3  2077    122.12656    -47.45034  18.306   1.394 3.01e-15   -0.740  -2.93
 2XMMp J080830.7-472701 1 7.1e+00 5.81e-04 2.1e-04 2.14e-04 1.0e-04 6.41e-05 8.1e-05 2.7  3  2083    122.12793    -47.45124  18.942   1.339 3.01e-15   -0.682  -2.65
 2XMMp J080831.3-471612 2 1.2e+03 4.92e-03 3.6e-04 2.17e-03 1.8e-04 2.59e-03 2.1e-04 1.5  3    69    122.13012    -47.26997  13.615   0.842 4.01e-14   -0.210  -3.47
 2XMMp J080831.9-472442 2 2.3e+01 5.67e-04 1.4e-04 2.20e-04 7.6e-05 4.64e-05 5.0e-05 0.5  3  3842    122.13327    -47.41179  20.257   2.879 2.90e-15   -2.470  -2.85
 2XMMp J080831.7-472333 2 6.0e+01 9.79e-04 1.4e-04 1.62e-04 6.0e-05 2.10e-04 6.4e-05 4.5  3   243    122.13366    -47.39345  16.344   0.875 4.48e-15   -0.236  -3.34
 2XMMp J080832.8-472132 2 1.4e+02 1.20e-03 1.5e-04 4.20e-04 8.5e-05 3.76e-04 8.3e-05 3.4  3  1567    122.13789    -47.35820  18.442   0.956 7.54e-15   -0.304  -2.30
 2XMMp J080838.8-471535 2 2.3e+01 5.35e-04 1.2e-04 7.89e-05 4.8e-05 2.01e-04 6.7e-05 4.7  3  1036    122.16070    -47.26093  19.510   1.304 2.91e-15   -0.645  -2.42
 2XMMp J080839.3-472455 2 9.6e+00 6.88e-04 3.6e-04 1.89e-04 6.5e-05 2.14e-04 6.8e-05 4.9 12   499    122.16292    -47.41731  17.328   1.021 4.00e-15   -0.363  -3.04
 2XMMp J080845.4-471927 2 1.0e+02 8.92e-04 1.3e-04 3.09e-04 6.8e-05 3.18e-04 6.8e-05 5.8  3  2973    122.18731    -47.32538  20.389   0.823 5.82e-15   -0.195  -1.59
 2XMMp J080845.8-470903 2 9.4e+02 4.89e-03 3.8e-04 2.37e-03 2.1e-04 2.99e-03 2.8e-04 0.7  6    69    122.19095    -47.15087  13.233   0.829 4.36e-14   -0.200  -3.58
 2XMMp J080846.2-471248 2 1.9e+01 2.35e-04 9.8e-05 2.12e-04 7.3e-05 1.95e-04 7.7e-05 2.3  6   878    122.19160    -47.21350  18.081   1.971 3.00e-15   -1.376  -3.27
 2XMMp J080846.4-472550 2 1.9e+01 3.96e-04 1.0e-04 5.39e-05 7.0e-05 2.16e-04 6.2e-05 5.7  3  1957    122.19161    -47.43167  19.440   0.875 2.53e-15   -0.236  -2.35
 2XMMp J080846.4-472550 2 1.9e+01 3.96e-04 1.0e-04 5.39e-05 7.0e-05 2.16e-04 6.2e-05 5.9 12  3570    122.19571    -47.43153  20.367   1.318 2.53e-15   -0.659  -2.14
 2XMMp J080847.5-472210 2 1.2e+01 2.60e-04 7.7e-05 1.02e-04 4.7e-05 5.57e-05 3.8e-05 5.1 12  3437    122.19939    -47.37065  20.552   1.831 1.55e-15   -1.219  -2.51
 2XMMp J080847.5-472210 2 1.2e+01 2.60e-04 7.7e-05 1.02e-04 4.7e-05 5.57e-05 3.8e-05 4.1 12  2851    122.19980    -47.36964  20.484   1.589 1.55e-15   -0.952  -2.43
 2XMMp J080848.5-471631 2 3.8e+02 3.12e-03 2.3e-04 7.69e-04 1.1e-04 1.01e-03 1.2e-04 5.5  3   439    122.20042    -47.27426  18.066   1.306 1.79e-14   -0.647  -2.21
 2XMMp J080848.5-471631 2 3.8e+02 3.12e-03 2.3e-04 7.69e-04 1.1e-04 1.01e-03 1.2e-04 0.2 12    96    122.20217    -47.27524  15.063   0.905 1.79e-14   -0.261  -3.26
 2XMMp J080849.3-472036 2 1.0e+02 8.32e-04 1.2e-04 2.37e-04 6.3e-05 3.23e-04 6.4e-05 1.9 12   367    122.20569    -47.34325  16.968   0.965 5.28e-15   -0.312  -3.05
 2XMMp J080850.1-472328 2 7.0e+00 3.86e-04 1.0e-04 7.09e-05 4.9e-05 9.19e-05 4.8e-05 2.6 12  2901    122.20852    -47.39203  20.236   2.825 1.86e-15   -2.399  -3.03
 2XMMp J080850.5-471524 2 2.2e+01 1.06e-03 1.7e-04 2.79e-04 7.5e-05 2.95e-04 8.6e-05 3.9  3    44    122.20938    -47.25628  16.086   0.918 5.89e-15   -0.272  -3.34
 2XMMp J080850.1-472328 2 7.0e+00 3.86e-04 1.0e-04 7.09e-05 4.9e-05 9.19e-05 4.8e-05 4.6  3  1733    122.21025    -47.39043  19.012   0.837 1.86e-15   -0.206  -2.64
 2XMMp J080850.1-472328 2 7.0e+00 3.86e-04 1.0e-04 7.09e-05 4.9e-05 9.19e-05 4.8e-05 5.0  3   719    122.21035    -47.39237  17.602   0.926 1.86e-15   -0.278  -3.23
 2XMMp J080851.0-471608 2 1.6e+03 4.34e-03 2.4e-04 1.22e-03 1.2e-04 1.29e-03 1.3e-04 5.5  9  1949    122.21528    -47.26933  19.416   1.141 2.51e-14   -0.478  -1.46
 2XMMp J080852.2-471357 2 2.0e+02 1.88e-03 1.8e-04 4.71e-04 8.8e-05 4.47e-04 9.0e-05 5.2  6  4979    122.21695    -47.23389  20.865   1.566 9.85e-15   -0.926  -1.46
 2XMMp J080852.1-470759 2 4.4e+03 9.39e-03 1.3e-03 1.21e-02 4.5e-04 1.36e-02 5.6e-04 0.8  6  1582    122.21743    -47.13305  18.978   1.057 1.78e-13   -0.397  -0.75
 2XMMp J080853.2-471239 2 9.1e+00 3.64e-04 1.1e-04 0.00e+00 3.3e-05 1.21e-04 6.4e-05 5.2  6  2020    122.22085    -47.20968  19.583   1.194 2.34e-15   -0.531  -2.44
 2XMMp J080852.7-472504 2 6.3e+00 1.30e-04 7.2e-05 8.23e-05 4.4e-05 8.40e-05 4.3e-05 4.5 12  2464    122.22143    -47.41753  19.939   1.360 1.31e-15   -0.704  -2.62
 2XMMp J080853.1-471757 2 1.6e+01 7.79e-04 3.0e-04 2.59e-04 6.9e-05 1.63e-04 5.3e-05 4.5  3  1225    122.22170    -47.29800  19.760   1.545 4.33e-15   -0.903  -2.25
 2XMMp J080853.8-471936 2 2.5e+02 1.53e-03 1.7e-04 4.56e-04 7.4e-05 4.51e-04 7.4e-05 0.4 12   129    122.22437    -47.32686  15.440   1.038 8.97e-15   -0.379  -3.45
 2XMMp J080856.2-472155 2 1.4e+01 3.51e-04 8.0e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.7  4   974    122.23421    -47.36549  17.459   1.751 2.39e-15   -1.131  -3.52
 2XMMp J080856.2-472155 2 1.4e+01 3.51e-04 8.0e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 5.8 12   999    122.23555    -47.36395  18.527   1.310 2.39e-15   -0.651  -2.90
 2XMMp J080856.8-471406 2 7.4e+00 2.34e-04 8.1e-05 1.11e-04 5.3e-05 0.00e+00 1.5e-05 1.8  6   106    122.23625    -47.23475  13.699   0.687 1.81e-15   -0.102  -4.74
 2XMMp J080857.0-472108 2 1.3e+01 4.69e-04 9.4e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.8  3   616    122.23648    -47.35289  17.038   0.921 3.19e-15   -0.274  -3.22
 2XMMp J080856.8-471406 2 7.4e+00 2.34e-04 8.1e-05 1.11e-04 5.3e-05 0.00e+00 1.5e-05 5.2  9  4516    122.23891    -47.23510  20.542   1.945 1.81e-15   -1.347  -2.50
 2XMMp J080859.7-472104 2 3.8e+02 2.17e-03 1.6e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 2.5 12    20    122.24794    -47.35074  12.959   0.518 1.48e-14   -0.023  -4.09
 2XMMp J080859.5-470900 2 3.3e+02 2.91e-03 2.6e-04 7.71e-04 1.2e-04 1.14e-03 1.6e-04 3.5  6   717    122.24844    -47.14936  18.095   1.208 1.82e-14   -0.545  -2.15
 2XMMp J080900.8-471834 2 8.9e+01 1.04e-03 1.3e-04 1.28e-04 1.8e-04 1.73e-04 1.2e-04 1.1 12    17    122.25373    -47.30965  13.051   0.752 4.19e-15   -0.144  -4.65
 2XMMp J080901.5-471706 2 1.4e+03 3.70e-03 2.0e-04 1.19e-03 1.1e-04 1.25e-03 1.1e-04 3.5 12  2669    122.25542    -47.28481  20.032   1.377 2.32e-14   -0.722  -1.34
 2XMMp J080902.2-472101 2 3.2e+02 2.71e-03 1.8e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.3  3   181    122.25939    -47.35039  15.214   0.819 1.85e-14   -0.192  -3.16
 2XMMp J080903.5-471342 2 1.7e+02 1.06e-03 1.3e-04 3.81e-04 7.5e-05 2.68e-04 6.9e-05 5.6  6  4932    122.26325    -47.22942  20.339   1.090 6.34e-15   -0.428  -1.67
 2XMMp J080906.4-471213 2 9.4e+00 2.87e-04 9.7e-05 1.27e-04 5.4e-05 1.24e-04 5.4e-05 5.1  9  2247    122.27659    -47.20238  20.078   2.280 2.18e-15   -1.729  -2.75
 2XMMp J080906.4-471213 2 9.4e+00 2.87e-04 9.7e-05 1.27e-04 5.4e-05 1.24e-04 5.4e-05 4.0  9  2717    122.27814    -47.20333  20.204   1.565 2.18e-15   -0.925  -2.38
 2XMMp J080907.7-471922 2 6.1e+00 3.42e-04 1.1e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 3.5  2  4061    122.28073    -47.32293  19.736   1.409 2.33e-15   -0.756  -2.47
 2XMMp J080907.7-471239 2 9.8e+00 2.37e-04 9.4e-05 4.14e-05 4.3e-05 8.25e-05 4.8e-05 5.4  2  1181    122.28172    -47.20944  18.223   1.097 1.29e-15   -0.435  -3.21
 2XMMp J080908.0-472850 2 1.7e+01 3.57e-04 1.0e-04 1.05e-04 5.3e-05 1.11e-04 5.3e-05 4.6  4    61    122.28417    -47.48220  14.928   0.819 2.12e-15   -0.192  -4.21
 2XMMp J080908.2-472340 2 5.0e+01 8.84e-04 1.5e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.1  3   725    122.28419    -47.39438  16.661   1.529 6.02e-15   -0.886  -3.34
 2XMMp J080909.5-471459 2 2.4e+01 4.60e-04 9.0e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 3.1  2  1387    122.28981    -47.25056  18.228   1.274 3.13e-15   -0.613  -2.89
 2XMMp J080909.5-471459 2 2.4e+01 4.60e-04 9.0e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.6  3   985    122.29001    -47.24957  18.844   2.393 3.13e-15   -1.861  -3.14
 2XMMp J080909.8-470639 2 1.2e+01 3.78e-04 1.4e-04 0.00e+00 0.0e+00 2.29e-04 1.4e-04 1.8  9     9    122.29086    -47.11044  13.701   0.714 3.37e-15   -0.119  -4.47
 2XMMp J080911.3-473036 2 1.3e+02 1.58e-03 2.1e-04 5.91e-04 1.1e-04 5.06e-04 9.9e-05 4.5  4   250    122.29553    -47.50954  15.711   0.958 1.02e-14   -0.306  -3.26
 2XMMp J080911.2-471627 2 7.4e+00 2.40e-04 7.3e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.4  2  1520    122.29657    -47.27453  19.028   0.923 1.63e-15   -0.276  -2.72
 2XMMp J080911.4-471521 2 6.8e+00 1.69e-04 7.0e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 3.3  3  1010    122.29845    -47.25530  19.163   1.252 1.15e-15   -0.591  -2.94
 2XMMp J080911.4-471521 2 6.8e+00 1.69e-04 7.0e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 2.1  3  1013    122.29848    -47.25579  19.391   2.522 1.15e-15   -2.016  -3.42
 2XMMp J080912.3-471351 2 1.5e+02 1.26e-03 1.4e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 5.9  9  1510    122.30046    -47.22962  19.158   1.258 8.56e-15   -0.597  -2.07
 2XMMp J080912.3-471351 2 1.5e+02 1.26e-03 1.4e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 2.6  2  3090    122.30101    -47.23171  19.716   1.565 8.56e-15   -0.925  -1.98
 2XMMp J080912.3-471833 2 6.4e+01 9.81e-04 1.2e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 3.7  3  1286    122.30210    -47.30836  19.409   0.971 6.68e-15   -0.318  -1.97
 2XMMp J080914.7-471721 2 2.0e+02 1.45e-03 1.3e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 0.7  2  1588    122.31097    -47.28931  18.509   1.230 9.87e-15   -0.568  -2.26
 2XMMp J080915.2-471426 2 3.2e+01 3.73e-04 8.2e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 4.6  3   344    122.31191    -47.24032  17.695   1.026 2.54e-15   -0.368  -3.10
 2XMMp J080917.5-472127 2 1.7e+01 3.95e-04 8.4e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 2.5  4   940    122.32237    -47.35806  18.306   1.909 2.69e-15   -1.307  -3.20
 2XMMp J080917.9-472655 2 8.6e+00 2.61e-04 9.3e-05 1.03e-04 5.0e-05 8.93e-05 4.5e-05 0.3 11  2510    122.32478    -47.44868  20.052   1.884 1.76e-15   -1.279  -2.68
 2XMMp J080919.4-472246 1 1.3e+01 6.06e-04 1.5e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 2.1  3   223    122.33007    -47.37938  16.101   1.051 4.12e-15   -0.391  -3.53
 2XMMp J080922.8-471330 2 1.9e+01 4.10e-04 8.9e-05 7.43e-05 4.5e-05 1.58e-04 5.9e-05 0.7  2  1264    122.34545    -47.22516  19.336   1.126 2.34e-15   -0.463  -2.51
 2XMMp J080926.1-471605 2 5.4e+01 7.69e-04 1.1e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 5.4  2   208    122.35690    -47.26879  15.350   0.686 5.24e-15   -0.101  -3.61
 2XMMp J080926.1-471834 2 2.6e+02 3.34e-03 2.0e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.6  2   251    122.35892    -47.30982  11.191   0.037 2.27e-14   -0.159  -4.66
 2XMMp J080927.0-472427 2 3.4e+01 4.66e-04 9.0e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 5.7  4  1197    122.36250    -47.40907  18.346   1.114 3.17e-15   -0.452  -2.77
 2XMMp J080927.0-472427 2 3.4e+01 4.66e-04 9.0e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 2.0  4   427    122.36259    -47.40701  17.799   1.381 3.17e-15   -0.726  -3.10
 2XMMp J080927.4-473328 2 5.2e+01 0.00e+00 0.0e+00 6.44e-04 1.3e-04 5.24e-04 1.2e-04 1.4  4   291    122.36445    -47.55812  15.987   1.070 1.06e-14   -0.409  -3.17
 2XMMp J080927.6-470707 2 6.4e+00 3.90e-04 1.3e-04 4.69e-05 5.7e-05 1.04e-04 8.4e-05 2.7  2     5    122.36485    -47.11803  14.785   0.675 1.80e-15   -0.095  -4.30
 2XMMp J080931.7-473131 1 1.5e+01 3.18e-03 5.2e-04 0.00e+00 4.7e-05 1.76e-04 1.3e-04 0.8  4  1826    122.38256    -47.52540  19.350   0.973 1.24e-14   -0.320  -1.72
 2XMMp J080931.7-473131 1 1.5e+01 3.18e-03 5.2e-04 0.00e+00 4.7e-05 1.76e-04 1.3e-04 5.5  4   265    122.38426    -47.52470  15.760   0.869 1.24e-14   -0.231  -3.13
 2XMMp J080933.5-470827 2 1.4e+01 4.00e-04 1.3e-04 1.73e-04 7.0e-05 2.02e-04 8.4e-05 0.5  9  1105    122.38976    -47.14111  18.871   1.785 3.19e-15   -1.168  -2.85
 2XMMp J080933.2-473342 2 3.3e+01 0.00e+00 0.0e+00 6.16e-04 1.4e-04 6.77e-04 1.4e-04 5.9  4  2037    122.39046    -47.56269  18.929   1.372 1.18e-14   -0.717  -2.08
 2XMMp J080935.0-471305 2 1.5e+01 3.78e-04 9.3e-05 1.49e-04 5.8e-05 3.34e-05 4.1e-05 4.0  9  2276    122.39740    -47.21759  19.860   1.223 1.97e-15   -0.561  -2.42
 2XMMp J080937.3-471312 2 1.2e+01 2.88e-04 9.1e-05 1.25e-04 5.2e-05 8.90e-05 5.1e-05 4.0  2  1238    122.40418    -47.22044  18.919   1.046 1.95e-15   -0.386  -2.73
 2XMMp J080937.3-471312 2 1.2e+01 2.88e-04 9.1e-05 1.25e-04 5.2e-05 8.90e-05 5.1e-05 3.5  9  1498    122.40496    -47.22084  19.307   0.971 1.95e-15   -0.318  -2.55
 2XMMp J080938.0-471148 2 3.9e+01 5.49e-04 1.1e-04 2.19e-04 6.3e-05 3.05e-04 7.7e-05 2.1  2   427    122.40922    -47.19626  17.173   1.106 4.43e-15   -0.444  -3.09
 2XMMp J080939.9-473041 2 1.7e+01 3.89e-04 1.1e-04 8.97e-05 5.9e-05 8.95e-05 5.6e-05 5.4 11   972    122.41585    -47.51284  18.313   1.039 1.97e-15   -0.380  -2.96
 2XMMp J080940.2-471058 2 4.2e+01 6.21e-04 1.2e-04 2.77e-04 7.3e-05 2.55e-04 7.6e-05 4.7  9   921    122.41621    -47.18364  18.324   1.099 4.64e-15   -0.437  -2.61
 2XMMp J080940.4-472832 2 5.1e+02 2.65e-03 2.1e-04 8.31e-04 1.1e-04 7.56e-04 1.0e-04 4.9  4  1560    122.41696    -47.47488  18.819   1.134 1.56e-14   -0.471  -1.90
 2XMMp J080939.9-473041 2 1.7e+01 3.89e-04 1.1e-04 8.97e-05 5.9e-05 8.95e-05 5.6e-05 2.2 11   970    122.41740    -47.51127  18.491   2.413 1.97e-15   -1.885  -3.49
 2XMMp J080940.4-472832 2 5.1e+02 2.65e-03 2.1e-04 8.31e-04 1.1e-04 7.56e-04 1.0e-04 5.3 11  1429    122.41758    -47.47714  19.262   1.007 1.56e-14   -0.350  -1.67
 2XMMp J080940.2-471058 2 4.2e+01 6.21e-04 1.2e-04 2.77e-04 7.3e-05 2.55e-04 7.6e-05 0.4  9   211    122.41774    -47.18273  16.198   1.193 4.64e-15   -0.530  -3.50
 2XMMp J080940.4-472832 2 5.1e+02 2.65e-03 2.1e-04 8.31e-04 1.1e-04 7.56e-04 1.0e-04 5.0 11  2546    122.41962    -47.47697  20.299   1.347 1.56e-14   -0.690  -1.39
 2XMMp J080941.3-472849 1 2.1e+01 1.35e-03 2.8e-04 4.80e-04 1.5e-04 5.60e-04 1.5e-04 3.5  4  3583    122.42098    -47.48058  20.855   2.018 9.38e-15   -1.429  -1.69
 2XMMp J080941.3-472849 1 2.1e+01 1.35e-03 2.8e-04 4.80e-04 1.5e-04 5.60e-04 1.5e-04 2.9 11   940    122.42322    -47.48114  18.495   1.222 9.38e-15   -0.560  -2.29
 2XMMp J080941.3-472849 1 2.1e+01 1.35e-03 2.8e-04 4.80e-04 1.5e-04 5.60e-04 1.5e-04 3.7  4  1596    122.42394    -47.48059  19.492   1.075 9.38e-15   -0.414  -1.83
 2XMMp J080945.0-471042 2 2.7e+01 9.21e-04 1.6e-04 2.83e-04 8.3e-05 3.32e-04 9.7e-05 2.7  9   567    122.43668    -47.17800  17.767   1.139 5.82e-15   -0.476  -2.75
 2XMMp J080945.0-471042 2 2.7e+01 9.21e-04 1.6e-04 2.83e-04 8.3e-05 3.32e-04 9.7e-05 2.3  2  2555    122.43820    -47.17891  20.015   2.457 5.82e-15   -1.937  -2.44
 2XMMp J080949.3-472509 2 1.2e+03 5.04e-03 2.4e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.9  1    44    122.45580    -47.41866  13.774   0.861 3.43e-14   -0.225  -3.48
 2XMMp J080950.6-471643 2 6.3e+00 1.85e-03 4.9e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 5.1 10  3194    122.45870    -47.27927  20.277   2.923 1.26e-14   -2.530  -2.23
 2XMMp J080950.6-472806 2 5.5e+02 2.99e-03 2.2e-04 1.02e-03 2.3e-04 1.16e-03 1.3e-04 4.0  4   207    122.46055    -47.46719  16.513   1.041 2.00e-14   -0.382  -2.68
 2XMMp J080951.7-471808 2 4.7e+02 5.51e-03 3.3e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 3.2  1   722    122.46490    -47.30166  17.815   0.988 3.76e-14   -0.333  -1.86
 2XMMp J080952.5-470838 2 2.1e+01 6.93e-04 2.2e-04 2.64e-04 9.3e-05 5.15e-04 1.3e-04 4.4  2   879    122.46744    -47.14454  19.404   1.667 6.30e-15   -1.038  -2.29
 2XMMp J080953.1-470800 2 1.2e+01 0.00e+00 1.9e-04 6.68e-05 6.7e-05 3.18e-04 1.1e-04 2.9  2   820    122.47209    -47.13416  18.944   0.983 3.50e-15   -0.328  -2.44
 2XMMp J080955.6-471426 2 1.1e+02 1.16e-03 3.4e-04 5.47e-04 9.1e-05 3.93e-04 7.7e-05 1.4 10   178    122.48260    -47.24054  15.760   1.040 8.33e-15   -0.381  -3.36
 2XMMp J080956.1-472008 2 8.8e+00 2.86e-04 9.0e-05 0.00e+00 0.0e+00 0.00e+00 0.0e+00 1.0  1    40    122.48365    -47.33554  12.614   0.504 1.95e-15   -0.018  -5.10
 2XMMp J080958.2-471547 2 4.0e+03 1.10e-02 3.9e-04 2.12e-03 1.9e-04 3.64e-03 2.6e-04 4.9  2  3434    122.49173    -47.26466  20.535   1.265 6.00e-14   -0.604  -0.68
 2XMMp J080959.1-471621 2 7.0e+02 6.62e-03 3.2e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 3.1  1   316    122.49579    -47.27339  16.843   1.427 4.51e-14   -0.775  -2.35
 2XMMp J080959.7-471301 2 7.6e+01 9.40e-04 2.5e-04 3.63e-04 8.6e-05 4.89e-04 9.1e-05 4.7  5  1760    122.49768    -47.21819  19.581   1.128 7.30e-15   -0.465  -1.92
 2XMMp J081000.1-472340 2 3.1e+01 3.42e-04 8.2e-05 2.03e-04 7.7e-05 1.98e-04 1.3e-04 3.8  4  2632    122.50198    -47.39545  20.685   1.693 3.21e-15   -1.066  -2.08
 2XMMp J081011.9-471946 2 3.0e+02 1.81e-03 2.6e-04 9.76e-04 1.1e-04 8.07e-04 1.0e-04 6.0  1  1934    122.54823    -47.32864  19.590   0.988 1.49e-14   -0.333  -1.56
 2XMMp J081012.1-472055 2 1.1e+01 7.20e-04 1.8e-04 1.09e-04 4.8e-05 1.00e-04 5.3e-05 4.9  1   767    122.54863    -47.34860  18.057   1.133 2.91e-15   -0.470  -2.93
 2XMMp J081014.3-471727 2 8.0e+00 3.18e-04 9.3e-05 1.60e-04 6.1e-05 4.17e-05 4.1e-05 5.5  2  1592    122.55760    -47.29039  19.031   0.991 1.94e-15   -0.336  -2.67
 2XMMp J081014.3-471727 2 8.0e+00 3.18e-04 9.3e-05 1.60e-04 6.1e-05 4.17e-05 4.1e-05 2.6  1  1502    122.55990    -47.29176  19.344   0.977 1.94e-15   -0.323  -2.53
 2XMMp J081018.7-471407 2 6.0e+02 3.70e-03 2.7e-04 1.42e-03 2.5e-04 1.20e-03 1.5e-04 5.1 10  1052    122.57613    -47.23593  18.680   1.105 2.43e-14   -0.443  -1.75
 2XMMp J081021.6-471203 2 1.8e+01 7.33e-04 1.6e-04 1.11e-04 8.0e-05 1.53e-04 8.7e-05 4.4  5   622    122.59007    -47.20211  16.741   1.382 3.27e-15   -0.727  -3.51
 2XMMp J081021.6-471203 2 1.8e+01 7.33e-04 1.6e-04 1.11e-04 8.0e-05 1.53e-04 8.7e-05 2.3  5   618    122.59101    -47.20090  16.863   1.165 3.27e-15   -0.502  -3.37
 2XMMp J081023.1-472046 2 1.1e+01 2.92e-04 9.9e-05 8.11e-05 5.2e-05 1.69e-04 6.2e-05 4.9  1  3030    122.59509    -47.34547  20.160   1.027 2.18e-15   -0.369  -2.18
 2XMMp J081026.8-473218 2 1.6e+01 8.00e-04 2.0e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 4.0  8   597    122.61183    -47.53732  17.787   1.201 5.45e-15   -0.538  -2.80
 2XMMp J081026.8-473218 2 1.6e+01 8.00e-04 2.0e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 3.6  8   598    122.61265    -47.53768  17.701   1.660 5.45e-15   -1.030  -3.03
 2XMMp J081030.2-472616 2 5.4e+03 2.00e-02 6.4e-04 6.38e-03 3.4e-04 7.03e-03 3.5e-04 5.6 10  2492    122.62562    -47.43947  19.928   2.171 1.27e-13   -1.603  -1.00
 2XMMp J081033.3-472907 2 1.9e+01 1.08e-03 2.2e-04 1.75e-04 1.1e-04 2.88e-04 1.2e-04 2.3  8  1262    122.63959    -47.48518  17.985   1.128 5.25e-15   -0.465  -2.70
 2XMMp J081033.9-471100 1 1.3e+01 1.31e-03 3.6e-04 4.91e-04 2.0e-04 6.00e-05 1.1e-04 5.9  5   582    122.64113    -47.18180  17.262   1.140 6.32e-15   -0.477  -2.92
 2XMMp J081033.9-471100 1 1.3e+01 1.31e-03 3.6e-04 4.91e-04 2.0e-04 6.00e-05 1.1e-04 3.4  5  3490    122.64128    -47.18439  19.932   1.206 6.32e-15   -0.543  -1.88
 2XMMp J081036.5-473130 2 8.0e+00 7.24e-04 2.0e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 2.8  8  1472    122.65332    -47.52549  18.800   0.992 4.93e-15   -0.337  -2.35
 2XMMp J081049.6-471333 2 1.7e+02 3.68e-03 3.5e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 3.2 22  1746    122.70767    -47.22735  19.519   1.633 2.50e-14   -1.000  -1.63
 2XMMp J081058.8-471853 2 1.2e+02 2.24e-03 2.8e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 2.9 10  2714    122.74624    -47.31448  20.256   1.529 1.53e-14   -0.886  -1.50
 2XMMp J081102.0-472454 1 2.6e+02 1.01e-02 9.8e-04 0.00e+00 0.0e+00 0.00e+00 0.0e+00 5.5  8   120    122.75741    -47.41639  15.908   1.163 6.91e-14   -0.500  -2.43

